Quantifying local and global mass balance errors in physics-informed neural networks

Physics-informed neural networks (PINN) have recently become attractive for solving partial differential equations (PDEs) that describe physics laws. By including PDE-based loss functions, physics laws such as mass balance are enforced softly in PINN. This paper investigates how mass balance constraints are satisfied when PINN is used to solve the resulting PDEs. We investigate PINN's ability to solve the 1D saturated groundwater flow equations for homogeneous and heterogeneous media and evaluate the local and global mass balance errors. We compare the obtained PINN's solution and associated mass balance errors against a two-point finite volume numerical method and the corresponding analytical solution. We also evaluate the accuracy of PINN in solving the 1D saturated groundwater flow equation with and without incorporating hydraulic heads as training data. We demonstrate that PINN's local and global mass balance errors are significant compared to the finite volume approach. Tuning the PINN's hyperparameters, such as the number of collocation points, training data, hidden layers, nodes, epochs, and learning rate, did not improve the solution accuracy or the mass balance errors compared to the finite volume solution. Mass balance errors could considerably challenge the utility of PINN in applications where ensuring compliance with physical and mathematical properties is crucial.

==> figures/heterogeneous/results.txt <==
-------------------------------------------------------
Hyper-parameters:
-------------------------------------------------------
numbers of hidden layer =  2
numbers of node =  10
learning rate =  0.1
epoch =  80000
collocation point =  81
training data =  0

-------------------------------------------------------
Performance of the solutions:
-------------------------------------------------------
Numerical solution:
    R-2:  0.9999999987420445
    MAE:  7.873575631917109e-07
    MSE:  9.275643155952204e-13
    RMSE:  9.631014046273737e-07
    MBE:  2.0963092535541626e-06
    NSE:  0.999999993074392
PINN solution:
    Best loss: 8.403861606609553e-09, at iteration 51030
    R-2:  0.9999999978771749
    MAE:  1.0441851e-06
    MSE:  1.5651118589788432e-12
    RMSE:  1.251044307360392e-06
    MBE:  3.470141e-06
    NSE:  1.0

-------------------------------------------------------
Darcy's flux of the solutions:
-------------------------------------------------------
Analytical solution:
    Maximum: 3.3333e-02
    Minimum: 3.3333e-02
    Mean: 3.3333e-02
Numerical solution:
    Maximum: 3.3617e-02
    Minimum: 3.3613e-02
    Mean: 3.3616e-02
PINN solution:
    Maximum: 3.3655e-02
    Minimum: 3.3570e-02
    Mean: 3.3613e-02

-------------------------------------------------------
Mass Balance Error:
-------------------------------------------------------
Maximum Local Mass Balance Error:
   Numerical Solution: 2.4388728205732013e-07
   PINN Prediction: 7.714943229578108e-05

Mean Local Mass Balance Error:
   Numerical Solution: 5.7399894279471325e-08
   PINN Prediction: 2.0001495992801657e-05

Global Mass Balance Error:
   Numerical Solution: 4.5345916480782344e-06
   PINN Prediction: 0.001580118183431331


==> figures/homogeneous/results.txt <==
-------------------------------------------------------
Hyper-parameters:
-------------------------------------------------------
numbers of hidden layer =  2
numbers of node =  50
learning rate =  0.01
epoch =  100000
collocation point =  41
training data =  0

-------------------------------------------------------
Performance of the solutions:
-------------------------------------------------------
Numerical solution:
    R-2:  1.0
    MAE:  5.848979837049605e-16
    MSE:  5.417406064055882e-31
    RMSE:  7.360303026408547e-16
    MBE:  -1.5477563603888575e-15
    NSE:  1.0
PINN solution:
    Best loss: 1.8318110917014963e-11, at iteration 97386
    R-2:  0.9999999999397732
    MAE:  1.9335165e-07
    MSE:  5.2699225291824217e-14
    RMSE:  2.2956311831786963e-07
    MBE:  -8.9215683e-07
    NSE:  1.0

-------------------------------------------------------
Darcy's flux of the solutions:
-------------------------------------------------------
Analytical solution:
    Maximum: 4.8333e-02
    Minimum: 4.8333e-02
    Mean: 4.8333e-02
Numerical solution:
    Maximum: 4.8958e-02
    Minimum: 4.8958e-02
    Mean: 4.8958e-02
PINN solution:
    Maximum: 4.8960e-02
    Minimum: 4.8956e-02
    Mean: 4.8959e-02

-------------------------------------------------------
Mass Balance Error:
-------------------------------------------------------
Maximum Local Mass Balance Error:
   Numerical Solution: 4.461708780212348e-15
   PINN Prediction: 1.1688098313575312e-06

Mean Local Mass Balance Error:
   Numerical Solution: 1.2890329829181505e-15
   PINN Prediction: 4.1849815696446785e-07

Global Mass Balance Error:
   Numerical Solution: 5.027228633380787e-14
   PINN Prediction: 1.6321428121614245e-05

